Probing Rotation of Core-collapse Supernova with Concurrent Analysis of Gravitational Waves and Neutrinos

The next time a core-collapse supernova (SN) explodes in our galaxy, vari- ous detectors will be ready and waiting to detect its emissions of gravitational waves (GWs) and neutrinos. Current numerical simulations have successfully introduced multi-dimensional effects to produce exploding SN models, but thus far the explosion mechanism is not well understood. In this paper, we focus on an investigation of progenitor core rotation via comparison of the start time of GW emission and that of the neutronization burst. The GW and neutrino de- tectors are assumed to be, respectively, the KAGRA detector and a co-located gadolinium-loaded water Cherenkov detector, either EGADS or GADZOOKS!. Our detection simulation studies show that for a nearby supernova (0.2 kpc) we can confirm the lack of core rotation close to 100% of the time, and the presence of core rotation about 90% of the time. Using this approach there is also po- tential to confirm rotation for considerably more distant Milky Way supernova explosions.

==> coverletter_150724.txt <==
First, I want to thank the authors for the work they invested
into the revised version, which has been improved considerably.
The addition of the GADZOOKS detector is particularly helpful,
and shows that a much stronger case can be made for the usefulness
of the analysis presented in the paper. As far as I can see, we are
converging to a paper worthy of publication in ApJ. The science
presented in the paper is now definitely substantial enough to 
warrant publication.

Nonetheless, I feel that a bit of extra work is still necessary to
provide the reader with a better interpretation of the results, a
better justification of the rotation profiles used, and a better comparison
with other works on the detectability of the rotational bounce signal.
It is possible that I have simply not phrased my requests in this
direction emphatically enough in my first report. What I asked
for weren't simply three or four citations here and there and 
brief remarks that something (e.g. neutrino oscillations) is neglected.
There should be a genuine discussion on such points, i.e. at least a
paragraph or so that explains why certain things are not important,
why certain assumptions can be made, and why this work does something
better than its predecessor. I have reiterated these points below (keeping the 
numbering from my first report).

Once these points are addressed, I believe the paper is ready for publication,
perhaps with a little help from the editorial office in polishing the language
and weeding out some typos.


2. The role of neutrino oscillations:

The authors say they
"Added discussion of the effect of neutrino oscillations to the discussion
page." As far as I can see, Section 5 only mentions that neutrino
oscillations are not included and the reader is referred to
forthcoming paper, but the discussion should go a bit deeper than
that. In my first report, I had suggested a very concrete scenario of
what might happen due to oscillations:

"2. I do not believe that neutrino oscillations can be excluded from
this paper, at least when it comes to the interpretation of the
results in the conclusions. The authors write that because of
oscillation effects "[t]he height of the neutronization burst should
be smaller than the present estimation". This is something of an
understatement. In the normal mass hierarchy, the electron neutrinos
from the burst may be converted into heavy flavor neutrinos altogether
(Kachelriess et al. 2005. PRD 71, 063003), and the present method may
no longer work. Since the (delayed) rise of heavy flavor neutrinos
would then be seen in the electron neutrino channel, it could even
give false positives for rapid rotation. This possibility, or any
means to avoid it, should be discussed in this paper."

I think, this prospect of detecting false positives in the case where
the electron neutrinos oscillate into other flavors deserves to be
addressed, if not in the paper then at least during the refereeing
process. It is very important for judging the power and robustness of
the proposed analysis method, and for the current manuscript to be
self-contained, this question should receive at least a preliminary
answer right away and not in a future paper.
[Answer]
We added the discussion about the effect on neutrino oscillation in Summary page.
the elastic scattering cross sections for heavier leptonic neutrinos are  smaller than electron flavor neutrinos.
If generated electron neutrino is converted to other flavor neutrino,
the height of the neutronization burst would be smaller than the present estimation and the detection efficiency of neutronization burst would also be smaller.
The convet ratio is depending on neutrino mass hierarchy, normal or inverted, neutrino oscillation parameters, mixing angles and mass differences, and through earth or not(Kachelrieß et al. 2005; Dighe & Smirnov 2000).

5. Connecting better to the existing literature on the GW signal

The authors write "These methods for extracting the GW bounce signal
and our idea are complementary analysis. Both ideas will help each
other. So we have added the references for GW analyses and an
explanation of how they are complementary with the present work."

Again, the authors only >mention< the point I brought up (using
somewhat confusing terminology -- what is a "decomposed analysis"?) in the
manuscript and label the different methods as "complementary", but
that does not amount to a >discussion<. Since gravitational
wave detection is one of the main subjects of the paper, I think
the previous works I mentioned in my first report deserve to
be included in a reasonably exhaustive list of references,
and should be included in a discussion that answers a few important
questions in a concise manner: What can other analysis methods infer
from the rotational bounce signal? What does the authors
analysis method add, what does it do better, what are the
questions it can answer while the other methods can't?

[Answer]
We added the deeply description about the relationship with previous works(rotation from GW signal)
This method will be complementary analysis with previous GW analyses. Our analysis has a potential to provide not only the existance of progenitor core rotation, but also the time of core bounce, that means the accurate time of GW singal from core bounce. After them, the detail GW analysis performed to extract rotation raw and amount of rotation. So, the more roburst conclusion will be given for complementary analysis.



6. Interpretation of the results:

In my first report I suggested:

"However, they also obtain P_r \approx 0 for small distances for the
cases with Omega=0.2 \pi rad/s, and Omega=0.5 \pi rad/s, i.e. for more
rapid rotation int he iron core than obtained in many modern stellar
evolution models (Heger et al., 2005, ApJ 626, 350). They should
therefore refer to something like "rotation slower than ~0.5 \pi
rad/s". There is a similar sentence in the abstract that should also
be rephrased."




To which the authors replied: 
"As we changed the final result and can now simply compare the
models of Omega=0.0 and1.0 pi rad/s, making the conclusion simpler."

I think, this still misses the point. The way the conclusions and the
abstract are phrased suggets that the analysis can determine whether
the progenitor core is "NOT rotating". Such a statement simply cannot
be made because stellar cores will exhibit a continuum of rotation
rates, and many slow rotators (<<pi rad/s) would be classified by the
authors' analysis method as "non-rotating", but we nevertheless would
not treat them as non-rotating if we considered neutron star spin
periods at birth, rotational mixing in the progenitors. Mapping the
whole range of rotation rates in stellar cores into the two discrete
cases ("wrotating" vs. "non-rotating") used for the analysis is simply
misleading if the degree of rotation is not quantified. I therefore
suggest that the authors simply phrase their conclusions as I suggested
in my first report ("rotation slower than ~\pi rad/s"). Something
quantification of the degree of rotation should really be included
both in the abstract and in the conclusions, otherwise it will be very
misleading.

[Answer]
In our analysis, we can't judge exact number , for example "slower the 0.1 pi rad/s," so we
would like to use the word "not or slower core rotation" 


7. Digression on supernova modelling

The authors state "Following the referee's suggestions, we have
modified some sentences in Section 2.2. For instance, we deleted the
sentence "The electromagnetic...". However, we left the explanation of
supernova modeling intact, since we feel it is still worth including
for the benefit of possible readers of this paper."

Indeed this section reads better now, but the reference list for
supernova simulations should be updated to reflect the current state
of the field. Since the initial submission, 3D simulations of
neutrino-driven supernovae have made considerable progress, and the
relevant publications ought to be cited.

[Answer]
Could you add the explanation by Suwa-san.


9. Employed rotation law and rotation profile

Following my suggestion, the authors now cite asteroseismological
measurments of core rotation, but again they merely mention
these measurements and don't really interpret them and discuss
the implications for their work. The way that the findings
of Beck et al. are mentioned is even misleading, because
these authors found that the cores of red giants, while
spinning ten times faster than the envelope) still
rotate >much faster< than our current models of angular
momentum transport in stellar evolution predict,
cp. Cantiello et al. 2014, ApJ, 788,93. To formulate
my request from the first report more precisely, the
authors should answer the following questions
in their manuscript? What core rotation rates
are predicted by current stellar evolution models?
Do measurements suggest even slower rotation? What
is the justification for invoking more rapid
rotation than predicted in the context of gravitational
wave studies?

[Answer]
Could you add the explanation by Suwa-san.



Small details:

The column headings in Tables 2 and 3 should be spelt out and explained. What does "eff." stand for? Efficiency? If so, what efficiency?
[Answer]
We added the following to caption of tables "GW detection efficiencies(GW eff.), neutronization neutrino detection efficiencies(neutrino eff.)"

There is a "NaN" in Table 2, this should be corrected.
[Answer]
Yes. Because GW detection would be difficult in this scenario, we couldn't provide the value of P_r, so expression of "NaN" should be correct 

What does "situation depdendence" mean (Tables 2 and 3)?
[Answer]
We change the description to "scenario"

Maybe it is advisable to give the results obtained for GADZOOKS
more prominence in the abstract, even though this detector hasn't
been built yet (instead of just giving the numbers for EGADS)
[Answer]
Because the case of nearby supernova(0.2kpc), the SK(GADZOOKS!) DAQ system 
may not work well, so both the detector EGADS and GADZOOKS! results are important. 

The fact that the IDSA scheme does not include heavy flavour
neutrinos should also be mentioned in Sec. 2.2.
[Answer]
Could you add the explanation by Suwa-san.

Furthermore, the language still needs a bit of polishing in some places.
Overall, the readability has really improved, but there are still a few
stumbling blocks where the language is not only a bit unidiomatic but
also (slightly) misleading and ambiguous so that the science may be
misunderstood:

- "decomplsed" analysis is probably a typo (p.2)
- "canonical detector" (p.2) should probably read "reference detector" because
"canonic" has other connotation that are a bit out of place here, or perhaps an even better idea would be to write "In this paper, we consider..."
- "or GADZOOKS!" → "and GADZOOKS" (p.2)
- "and upgraded" → "an upgraded" (p.2)
- The sentence "Both \nu_e and \bar\nu_e exhibit that" seems ungrammatical; there are two verbs. (p. 6)
- "As for models without rotation" → "Regarding models without rotation" (p.7) "as for" could be misread as having the meaning of "as well as for" in this context.
- "the KAGRA time domain of noise signal (...) is obtained" → "the KAGRA noise signal in the time domain, (...), is obtained" (p. 11)
[Answer]
Thank you, we fixed them.


==> coverletter_150724_YS.txt <==
First, I want to thank the authors for the work they invested
into the revised version, which has been improved considerably.
The addition of the GADZOOKS detector is particularly helpful,
and shows that a much stronger case can be made for the usefulness
of the analysis presented in the paper. As far as I can see, we are
converging to a paper worthy of publication in ApJ. The science
presented in the paper is now definitely substantial enough to 
warrant publication.

Nonetheless, I feel that a bit of extra work is still necessary to
provide the reader with a better interpretation of the results, a
better justification of the rotation profiles used, and a better comparison
with other works on the detectability of the rotational bounce signal.
It is possible that I have simply not phrased my requests in this
direction emphatically enough in my first report. What I asked
for weren't simply three or four citations here and there and 
brief remarks that something (e.g. neutrino oscillations) is neglected.
There should be a genuine discussion on such points, i.e. at least a
paragraph or so that explains why certain things are not important,
why certain assumptions can be made, and why this work does something
better than its predecessor. I have reiterated these points below (keeping the 
numbering from my first report).

Once these points are addressed, I believe the paper is ready for publication,
perhaps with a little help from the editorial office in polishing the language
and weeding out some typos.


2. The role of neutrino oscillations:

The authors say they
"Added discussion of the effect of neutrino oscillations to the discussion
page." As far as I can see, Section 5 only mentions that neutrino
oscillations are not included and the reader is referred to
forthcoming paper, but the discussion should go a bit deeper than
that. In my first report, I had suggested a very concrete scenario of
what might happen due to oscillations:

"2. I do not believe that neutrino oscillations can be excluded from
this paper, at least when it comes to the interpretation of the
results in the conclusions. The authors write that because of
oscillation effects "[t]he height of the neutronization burst should
be smaller than the present estimation". This is something of an
understatement. In the normal mass hierarchy, the electron neutrinos
from the burst may be converted into heavy flavor neutrinos altogether
(Kachelriess et al. 2005. PRD 71, 063003), and the present method may
no longer work. Since the (delayed) rise of heavy flavor neutrinos
would then be seen in the electron neutrino channel, it could even
give false positives for rapid rotation. This possibility, or any
means to avoid it, should be discussed in this paper."

I think, this prospect of detecting false positives in the case where
the electron neutrinos oscillate into other flavors deserves to be
addressed, if not in the paper then at least during the refereeing
process. It is very important for judging the power and robustness of
the proposed analysis method, and for the current manuscript to be
self-contained, this question should receive at least a preliminary
answer right away and not in a future paper.

[Answer]

We have added the discussion about the effect on neutrino oscillation
in Section 5 as follows.
``
As described in Sec. 4.2.1, the elastic scattering cross sections for
heavier leptonic neutrinos are about six times smaller than electron
flavor neutrinos. If generated electron neutrinos are converted to
other heavier flavor neutrinos, the height of the neutronization burst
would be smaller than the present estimation and the detection
efficiency of neutronization burst would also be smaller. The
conversion ratio is depending on neutrino mass hierarchy (normal or
inverted), neutrino oscillation parameters (mixing angles and mass
differences), relations between matter and self interaction effects in
the progenitor, and whether they pass through earth or not (Kachelriess
et al. 2005; Dighe & Smirnov 2000). Especially, the neutrino mass
hierarchy is crucially important. In case of normal hierarchy case,
almost all generated electron neutrinos inner core will convert to
heavier flavor neutrinos by matter effect (by neglecting
self-interaction effect) and it would be difficult to apply this
study. Even in case of inverted hierarchy case, some electron
neutrinos will be converted to heavier flavor neutrinos, the effect
would not be neglective.
''


5. Connecting better to the existing literature on the GW signal

The authors write "These methods for extracting the GW bounce signal
and our idea are complementary analysis. Both ideas will help each
other. So we have added the references for GW analyses and an
explanation of how they are complementary with the present work."

Again, the authors only >mention< the point I brought up (using
somewhat confusing terminology -- what is a "decomposed analysis"?) in the
manuscript and label the different methods as "complementary", but
that does not amount to a >discussion<. Since gravitational
wave detection is one of the main subjects of the paper, I think
the previous works I mentioned in my first report deserve to
be included in a reasonably exhaustive list of references,
and should be included in a discussion that answers a few important
questions in a concise manner: What can other analysis methods infer
from the rotational bounce signal? What does the authors
analysis method add, what does it do better, what are the
questions it can answer while the other methods can't?

[Answer]

We have added the deeply description about the relationship with
previous works (rotation from GW signal) in Section 1 as fiollows.
``
This work is complementary to previous studies, in which a principal
component analysis or Baysien analysis and many other approaches have
been employed to extract infomation of core rotation from GW signals
around core bounce alone (Hayama et al. 2008; Dimmelmeier et al. 2007;
Summerscales et al. 2008; R ̈over et al. 2009; Logue et al. 2012;
Abdikamalov et al. 2014; Edwards et al. 2014; Engels et al. 2014, and
many others). Since GW waveforms are significantly affected by the
various initial conditions of simulations and status of GW detector,
complex analyses are required if we use only GW. Instead, our method
tackles this issue based on multi-messenger astronomical
perspective. We just compare the GW epoch and neutronization burst
times. Our analysis has a potential to provide not only the existance
of progenitor core rotation, but also the time of core bounce. By
combining them, we can expect to extract rotation law and velocity of
rotation more roburstly.
''



6. Interpretation of the results:

In my first report I suggested:

"However, they also obtain P_r \approx 0 for small distances for the
cases with Omega=0.2 \pi rad/s, and Omega=0.5 \pi rad/s, i.e. for more
rapid rotation int he iron core than obtained in many modern stellar
evolution models (Heger et al., 2005, ApJ 626, 350). They should
therefore refer to something like "rotation slower than ~0.5 \pi
rad/s". There is a similar sentence in the abstract that should also
be rephrased."




To which the authors replied: 
"As we changed the final result and can now simply compare the
models of Omega=0.0 and1.0 pi rad/s, making the conclusion simpler."

I think, this still misses the point. The way the conclusions and the
abstract are phrased suggets that the analysis can determine whether
the progenitor core is "NOT rotating". Such a statement simply cannot
be made because stellar cores will exhibit a continuum of rotation
rates, and many slow rotators (<<pi rad/s) would be classified by the
authors' analysis method as "non-rotating", but we nevertheless would
not treat them as non-rotating if we considered neutron star spin
periods at birth, rotational mixing in the progenitors. Mapping the
whole range of rotation rates in stellar cores into the two discrete
cases ("wrotating" vs. "non-rotating") used for the analysis is simply
misleading if the degree of rotation is not quantified. I therefore
suggest that the authors simply phrase their conclusions as I suggested
in my first report ("rotation slower than ~\pi rad/s"). Something
quantification of the degree of rotation should really be included
both in the abstract and in the conclusions, otherwise it will be very
misleading.

[Answer]

In our analysis, we can't judge exact number, for example "slower the
0.1 pi rad/s," so we would like to use the word "not or slower core
rotation"


7. Digression on supernova modelling

The authors state "Following the referee's suggestions, we have
modified some sentences in Section 2.2. For instance, we deleted the
sentence "The electromagnetic...". However, we left the explanation of
supernova modeling intact, since we feel it is still worth including
for the benefit of possible readers of this paper."

Indeed this section reads better now, but the reference list for
supernova simulations should be updated to reflect the current state
of the field. Since the initial submission, 3D simulations of
neutrino-driven supernovae have made considerable progress, and the
relevant publications ought to be cited.

[Answer]

Following the referee's comment, we have added several new references
in second paragraph of Section 2.1 as follows.
``
(Buras et al. 2006; Marek & Janka 2009; Suwa et al. 2010; Muller et
al. 2012; Bruenn et al. 2013; Pan et al. 2015 for 2D and Takiwaki et
al. 2012; Melson et al. 2015; Lentz et al. 2015; Muller 2015 for 3D).
''
Note that these studies listed above are all simulations solving
neutrino radiation transfer as well as multi-D hydrodynamics.



9. Employed rotation law and rotation profile

Following my suggestion, the authors now cite asteroseismological
measurments of core rotation, but again they merely mention
these measurements and don't really interpret them and discuss
the implications for their work. The way that the findings
of Beck et al. are mentioned is even misleading, because
these authors found that the cores of red giants, while
spinning ten times faster than the envelope) still
rotate >much faster< than our current models of angular
momentum transport in stellar evolution predict,
cp. Cantiello et al. 2014, ApJ, 788,93. To formulate
my request from the first report more precisely, the
authors should answer the following questions
in their manuscript? What core rotation rates
are predicted by current stellar evolution models?
Do measurements suggest even slower rotation? What
is the justification for invoking more rapid
rotation than predicted in the context of gravitational
wave studies?

[Answer]

We apologize for our misunderstanding of the referee's comment about
rotation period. To answer referee's suggestion, we have modified our
statements for current understanding of rotation rates for massive
star's cores more quantitatively than previous version in third
paragraph of Section 2.2 as follows.
``
Since little is known about the rotation rates of central core just
prior to core collapse, we just employ these values. The latter one
(period P_0 = 2pi/Omega_0 = 2 s) is relatively faster than the current
estimation based on stellar evolutionary calculations (P_0 ~ 100 s),
which take into account angular momentum transfer processes (e.g.,
Heger et al. 2005). Note that these calculations contain many
ambiguities for angular momentum transfer. The direct observational
constraints for stellar core rotation have been given only for
low-mass red giant stars using asteroseismology (Beck et al. 2012) and
the core rotation rates of massive stars making supernovae are
observationally still uncertain. The spin period distributions of
young pulsars also give constraints on rotation of precollapse core,
which imply core rotation periods prior to collapse are longer than
several ten seconds, if the angular momentum of inner core is
conserved (e.g., Ott et al. 2006). On the other hand, subsequent GW
emission induced by r-mode instability of NS may slow down spin of
rapidly rotating (with almost breakup velocity) pulsars to period of
~10 ms, which is compatible with estimated birth periods of rapidly
rotating pulsars like PSR J0537-6910 (P_pulsar = 16.1 ms) and the Crab
pulsar (P_pulsar = 33.5 ms) (Lindblom et al. 1998). Therefore, at the
current moment the core rotation profiles at precollapse phase is
highly uncertain and GW observation can be a smoking gun of this
important issue.
''


Small details:

The column headings in Tables 2 and 3 should be spelt out and
explained. What does "eff." stand for? Efficiency? If so, what
efficiency?

[Answer]

We have added the following to caption of tables as "GW detection
efficiencies (GW eff.), neutronization neutrino detection efficiencies
(neutrino eff.)"

There is a "NaN" in Table 2, this should be corrected.
[Answer]

We have replaced NaN with "---".


What does "situation depdendence" mean (Tables 2 and 3)?
[Answer]
We have replaced with "scenario".

Maybe it is advisable to give the results obtained for GADZOOKS
more prominence in the abstract, even though this detector hasn't
been built yet (instead of just giving the numbers for EGADS)
[Answer]
Because the case of nearby supernova (0.2kpc), the SK (GADZOOKS!) DAQ
system may not work well, so both the detector EGADS and GADZOOKS!
results are important.
Also, nearby supernova give the stronger conclusion from our analysis.

The fact that the IDSA scheme does not include heavy flavour
neutrinos should also be mentioned in Sec. 2.2.
[Answer]
We have added description for omission of heavier leptonic neutrinos
in the second paragraph of Section 2.2 as follows.
``
The neutrino transfer equations for νe and ν ̄e are solved with an
isotropic diffusion source approximation (IDSA) by Liebendorfer et al.
(2009) and heavier leptonic neutrinos are not taken into account.
''


Furthermore, the language still needs a bit of polishing in some places.
Overall, the readability has really improved, but there are still a few
stumbling blocks where the language is not only a bit unidiomatic but
also (slightly) misleading and ambiguous so that the science may be
misunderstood:

- "decomplsed" analysis is probably a typo (p.2)
- "canonical detector" (p.2) should probably read "reference detector" because
"canonic" has other connotation that are a bit out of place here, or perhaps an even better idea would be to write "In this paper, we consider..."
- "or GADZOOKS!" → "and GADZOOKS" (p.2)
- "and upgraded" → "an upgraded" (p.2)
- The sentence "Both \nu_e and \bar\nu_e exhibit that" seems ungrammatical; there are two verbs. (p. 6)
- "As for models without rotation" → "Regarding models without rotation" (p.7) "as for" could be misread as having the meaning of "as well as for" in this context.
- "the KAGRA time domain of noise signal (...) is obtained" → "the KAGRA noise signal in the time domain, (...), is obtained" (p. 11)

[Answer]
Thank you, we fixed them.

